The environmental dependence of rapidly-quenching and rejuvenating galaxies

By combining H$\alpha$ flux measurements from the Sloan Digital Sky Survey (SDSS) with UV flux observations from the Galaxy Evolution Explorer (GALEX), we examine the environmental dependence (through central/satellite distinction) of the rapid quenching and rejuvenation of galaxies. H$\alpha$ emissions trace the most massive stars, thereby indicating star-formation on timescales of $\sim 10$ Myr, while UV emission traces star-formation on timescales of $\sim 100$ Myr. These varying timescales are exploited to probe the most recent star-formation histories of galaxies. In this work, we define a class of transient galaxies which have UV emission typical of star-formation but negligible H$\alpha$ emission. We find that the occurrence of these transients has a strong stellar mass dependence in both the satellite and central population. However, while at stellar masses greater than $\sim 10^{10} M_\odot$ they occur with equal frequency regardless of environmental class, at lower stellar masses they are more common in satellites only, with an excess of about 1 percentage point across all low stellar mass galaxies. These satellite transients also have a strong halo mass and group-centric radial dependence suggesting they are driven by an environmental process. Finally, we select a sample of galaxies with H$\alpha$ emission but not UV emission which could contain short-timescale rejuvenating galaxies. These rejuvenating candidates are few in number and do not have a strong difference in their occurrence rate in centrals or satellites. These unique probes point to an environmental quenching mechanism which occurs on short timescales after the satellite has been in the group environment for a significant time - consistent with 'delayed-then-rapid' quenching.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
